Energy Correlators Beyond Angles

Energy correlators are theoretically simple and physically intuitive observables that bridge experimental and theoretical particle physics. They have for example enabled the most precise jet substructure determination of the strong coupling constant to date, and recent proposals suggest that they may be used to precisely determine of the top quark mass with calculable, small theoretical uncertainties. However, existing energy correlators all measure correlations in angles between particles, from which other observables such as mass must be inferred through potentially complicated procedures. In this work, we generalize energy correlators to enable straightforward measurements of non-angular correlations, which we call Energy Weighted Observable Correlations (EWOCs). To enforce collinear safety, EWOCs quantify correlations between subjets rather than particles. The subjet radius can be tuned to control both the physical scales probed by EWOCs and their sensitivity to non-perturbative physics. We focus on the phenomenologically relevant example of the mass EWOC, which measures mass correlations between pairs of subjets, in the task of extracting mass scales from jets. In jet substructure determinations of the mass of a hadronically-decaying W boson, we show that the mass EWOC outperforms the angle-based energy correlator, and performs comparably to the soft-drop groomed jet mass. As a first exploration of the theoretical properties of EWOCs, we also calculate the mass EWOC on light-quark jets and compare to results obtained with Pythia.

==> figures/cartoons/eec.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20]
  \node[scale=0.85] at (-1.75, 7.8) {\textbf{EEC} (\Sec{EWOCs:EEC})};
  \node[scale=0.85] at (-1.4, 6.5) {\(\le\langle \,
                              {\displaystyle\sum_{\substack{\text{particles} \\ i,\,j}}}
                              x_i x_j \, \delta\le(R - \Delta R_{ij}\ri)
                          \ri\rangle\)};
  \draw[rotate=20] (-2.5, 5.4) rectangle (4.15, 8.5);

  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 70 110
  \begin{scope}
    \clip (-2.6,1.0) rectangle (1.8,4.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[ecal] (0,0) -- (68:3.2) arc(68:72:3.2) -- cycle;
    \draw[ecal] (68:2.0) -- (68:3.2) arc(68:72:3.2) -- (72:2.0) arc(72:68:2.0) -- cycle;
    % Second hard particle
    \draw[ecal] (0,0) -- (108:3.2) arc(108:112:3.2) -- cycle;
    \draw[ecal] (108:2.0) -- (108:3.2) arc(108:112:3.2) -- (112:2.0) arc(112:108:2.0) -- cycle;
    % - - - - - - - - - - - - - - - - -
    % Soft Particles
    % - - - - - - - - - - - - - - - - -
    % Softest 2
    \draw[calo] (0,0) -- (98:2.65) arc(98:102:2.65) -- cycle;
    \draw[calo] (98:2.0) -- (98:2.65) arc(98:102:2.65) -- (102:2.0) arc(102:98:2.0) -- cycle;
    \draw[calo] (0,0) -- (78:2.65) arc(78:82:2.65) -- cycle;
    \draw[calo] (78:2.0) -- (78:2.65) arc(78:82:2.65) -- (82:2.0) arc(82:78:2.0) -- cycle;
    % Second softest 2
    \draw[calo] (0,0) -- (123:2.4) arc(123:127:2.4) -- cycle;
    \draw[calo] (123:2.0) -- (123:2.4) arc(123:127:2.4) -- (127:2.0) arc(127:123:2.0) -- cycle;
    \draw[calo] (0,0) -- (53:2.4) arc(53:57:2.4) -- cycle;
    \draw[calo] (53:2.0) -- (53:2.4) arc(53:57:2.4) -- (57:2.0) arc(57:53:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-2.6,1.0) rectangle (1.8,2.1);
    \draw[ultra thick,fill=white] (0,0) circle(2.0); % fill to hide calo deposits inside
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % Decay products
  % \draw[red!65!black,ultra thick,fill=none]
  \draw[very thick,fill=none]
    (0,0.75) to (70:2.0)
    (0,0.75) to (110:2.0);

  % Gluons
  % \draw[blue!60!green!90!black!70,thick,gluon,fill=none]
  \draw[semithick,gluon,fill=none]
    % Outer gluons
    (55:2.0) to (79:1.0)
    (100:1.0) to (125:1.9)
    % Inner gluons
    (80:2.0) to (79:1.35)
    (102:1.35) to (100:2.0);

  % W
  \draw[wcolor,photon,very thick,fill=none]
    (0,0) -- (0,0.75);

  % with AK8 cone
  \def\x{1.4}
  \def\y{0.9}
  \def\R{\x+0.14}
  \def\yc{\y+0.27}
  \def\e{0.6}

  \shade[right color=white,left color=violet,opacity=0.1]
    (-\x,\y) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\y) -- (0,0) -- cycle;
  \draw[fill=violet,opacity=0.08]
    (0,\yc) circle ({\R} and \e);
  \draw
    (-\x,\y) -- (0,0) -- (\x,\y);
  \draw
    (0,\yc) circle ({\R} and \e);


  % ---------------------------------
  % Text
  % ---------------------------------
  % Arc indicating angle between hard particles
  \draw[red!50!black,thick] (70:3.6) arc(70:110:3.6);
  % Text indicating angle between hard particles
  \node[rotate=-18] at (0,4.2) {\textcolor{red!50!black}{${\Delta R_{ij} \approx \frac{4 m_W}{p_T}}$}};

  % Arc indicating angle between inner soft particles
  % \draw[blue!30!black,thick] (80:2.9) arc(80:100:2.9);
  % Text indicating angle between inner soft particles
  % \node[rotate=-18,font=\small] at (0,3.2) {\textcolor{blue!30!black}{${\theta_{ij} < \frac{m_W^2}{2 p_T^2}}$}};
\end{tikzpicture}


==> figures/cartoons/eec_irc.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20,
    declare function={varyinglw(\x)=0.6pt*(1+\x);varyingcolor(\x)=\x;}
  ]
  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 50 130
  \begin{scope}
    \clip (-3.1,1.0) rectangle (3.1,4.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[calo] (0,0) -- (46.5:4.5) arc(46.5:53.5:4.5) -- cycle;
    \draw[calo] (46.5:2.0) -- (46.5:4.5) arc(46.5:53.5:4.5) -- (53.5:2.0) arc(53.5:46.5:2.0) -- cycle;
    % Second hard particle
    \draw[split_cal] (0,0) -- (126.5:4.5) arc(126.5:133.5:4.5) -- cycle;
    \draw[split_cal] (126.5:2.0) -- (126.5:4.5) arc(126.5:133.5:4.5) -- (133.5:2.0) arc(133.5:126.5:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-2.8,1.0) rectangle (2.8,3.0);
    \draw[ultra thick,fill=white] (0,0) circle(2.8);
  \end{scope}

  % ---------------------------------
  % PAIR LABELS
  % ---------------------------------
  % Outermost
  \begin{scope}
    \clip (-1.5,1.8) rectangle (-0.50,2.9);
    \draw[magenta,semithick,fill=white] (0,0) circle(2.4);
  \end{scope}
  \begin{scope}
    \clip (0.35,1.8) rectangle (1.45,2.9);
    \draw[magenta,semithick,fill=white] (0,0) circle(2.4);
  \end{scope}

  % Medium
  \begin{scope}
    \clip (-0.85,1.0) rectangle (-0.4,2.0);
    \draw[forestgreen,semithick,fill=white] (0,0) circle(1.6);
  \end{scope}
  \begin{scope}
    \clip (0.30,1.0) rectangle (0.9,2.0);
    \draw[forestgreen,semithick,fill=white] (0,0) circle(1.6);
  \end{scope}

  % Innermost
  \begin{scope}
    \clip (-0.25,0.0) rectangle (0.25,2.9);
    \draw[russett,semithick,fill=white] (0,0) circle(0.5);
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % 2 particles
  \draw[blue!60!green!90!black!70,ultra thick,fill=none]
    (50:0.25) to (50:2.7);
  \draw[russett,ultra thick,fill=none]
    (130:0.25) to (129:1.2);

  % Curve linking the particles
  \draw [decorate,semithick,line cap=round,
         decoration={width and color change,
                     start color=magenta,
                     end color=forestgreen}]
    plot [smooth]
        coordinates {(133.10:1.406)
                     (129:1.17)
                     (125.05:1.409)};

  % Collinear splitting
  \draw[magenta,semithick,gluon,fill=none]
    (133:1.4) to (132:2.7);

  \draw[forestgreen,very thick,fill=none]
    (127:2.32) to (125:1.4)
    (127.3:2.48) to (127.6:2.7);

  % ---------------------------------
  % TEXT
  % ---------------------------------
  \begin{scope}
    \draw
      (91:0.8) node {
        \rotatebox{-20}{
          \textcolor{russett!75!black}{\(\theta\)}
        }
      }
      (90:1.68) node {
        \rotatebox{-20}{
          \textcolor{forestgreen!60!black}{\(\theta'\)}
        }
      }
      (89:2.5) node {
        \rotatebox{-20}{
          \textcolor{magenta!65!black}{\(\theta''\)}
        }
      };
    \draw
      (93:1.18) node[scale=0.8] {\rotatebox{-20}{\(=\)}}
      (92:2.0) node[scale=0.8] {\rotatebox{-20}{\(=\)}};
  \end{scope}
\end{tikzpicture}

==> figures/cartoons/energyweight_irc.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-90,
    declare function={varyinglw(\x)=0.6pt*(1+\x);varyingcolor(\x)=\x;}
  ]
  % ---------------------------------
  % ---------------------------------
  % HCAL DEPOSIT
  % ---------------------------------
  \begin{scope}
    \clip (-0.5,1.05) rectangle (0.5,4.7);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    \draw[split_cal] (0,0) -- (86.5:4.5) arc(86.5:93.5:4.5) -- cycle;
    \draw[split_cal] (86.5:2.0) -- (86.5:4.5) arc(86.5:93.5:4.5) -- (93.5:2.0) arc(93.5:86.5:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-0.5,1.0) rectangle (0.5,3.0);
    \draw[ultra thick,fill=white] (0,0) circle(2.8);
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  \draw[russett,ultra thick,fill=none]
    (90:0.9) to (90:1.2);

  % Curve linking the particles
  \begin{scope}
  \draw [line cap=round,
         looseness=1.0,
         decorate,
         decoration={width and color change,
                     start color=magenta,
                     end color=forestgreen}]
     (-0.09, 1.398)
     to[out=0]
     (0.0, 1.170)
     to[in=270]
     (0.122, 1.405);
  \end{scope}

  % Collinear splitting
  \draw[magenta,semithick,gluon,fill=none]
    (93:1.4) to (92:2.7);

  \draw[forestgreen,very thick,fill=none]
    (85:1.4) to (87:2.7);

  % ---------------------------------
  % TEXT
  % ---------------------------------
  \begin{scope}
    \draw
      \iffalse
      % Perhaps for talks
      (1.2,2.70) node[scale=0.35] {
          (for \(n\neq 1\))
      }
      \fi
      (0.75,1.40) node[scale=0.5] {
        \textcolor{magenta!80!black}{\(z_1^n\)}
      }
      (0.75,1.80) node[scale=0.5] {
          \(+\)
      }
      (0.75,2.20) node[scale=0.5] {
        \textcolor{forestgreen!70!black}{\(z_2^n\)}
      }
      (0.75,2.80) node[scale=0.5] {
        \(\neq\)
      }
      (0.75,3.80) node[scale=0.5] {
        \textcolor{russett!95!black}{\(\le(z_1 + z_2\ri)^n\)}
      };
  \end{scope}
\end{tikzpicture}


==> figures/cartoons/ewoc_irc.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20,
    declare function={varyinglw(\x)=0.6pt*(1+\x);varyingcolor(\x)=\x;}
  ]
  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 50 130
  \begin{scope}
    \clip (-3.1,1.0) rectangle (3.1,4.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[calo] (0,0) -- (46.5:4.5) arc(46.5:53.5:4.5) -- cycle;
    \draw[calo] (46.5:2.0) -- (46.5:4.5) arc(46.5:53.5:4.5) -- (53.5:2.0) arc(53.5:46.5:2.0) -- cycle;
    % Second hard particle
    \draw[split_cal] (0,0) -- (126.5:4.5) arc(126.5:133.5:4.5) -- cycle;
    \draw[split_cal] (126.5:2.0) -- (126.5:4.5) arc(126.5:133.5:4.5) -- (133.5:2.0) arc(133.5:126.5:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-2.8,1.0) rectangle (2.8,3.0);
    \draw[ultra thick,fill=white] (0,0) circle(2.8);
  \end{scope}

  % ---------------------------------
  % PAIR LABELS
  % ---------------------------------
  % Outermost
  \begin{scope}
    \clip (-1.5,1.8) rectangle (-0.50,2.9);
    \draw[magenta,semithick,fill=white] (0,0) circle(2.4);
  \end{scope}
  \begin{scope}
    \clip (0.35,1.8) rectangle (1.45,2.9);
    \draw[magenta,semithick,fill=white] (0,0) circle(2.4);
  \end{scope}

  % Medium
  \begin{scope}
    \clip (-0.85,1.0) rectangle (-0.4,2.0);
    \draw[forestgreen,semithick,fill=white] (0,0) circle(1.6);
  \end{scope}
  \begin{scope}
    \clip (0.30,1.0) rectangle (0.9,2.0);
    \draw[forestgreen,semithick,fill=white] (0,0) circle(1.6);
  \end{scope}

  % Innermost
  \begin{scope}
    \clip (-0.25,0.0) rectangle (0.25,2.9);
    \draw[russett,semithick,fill=white] (0,0) circle(0.5);
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % 2 particles
  \draw[blue!60!green!90!black!70,ultra thick,fill=none]
    (50:0.25) to (50:2.7);
  \draw[russett,ultra thick,fill=none]
    (130:0.25) to (129:1.2);

  % Curve linking the particles
  \draw [decorate,semithick,line cap=round,
         decoration={width and color change,
                     start color=magenta,
                     end color=forestgreen}]
    plot [smooth]
        coordinates {(133.10:1.406)
                     (129:1.17)
                     (125.05:1.409)};

  % Collinear splitting
  \draw[magenta,semithick,gluon,fill=none]
    (133:1.4) to (132:2.7);

  \draw[forestgreen,very thick,fill=none]
    (127:2.32) to (125:1.4)
    (127.3:2.48) to (127.6:2.7);

  % ---------------------------------
  % TEXT
  % ---------------------------------
  \begin{scope}
    \draw
      (91:0.7) node {
        \rotatebox{-20}{
          \textcolor{russett!75!black}{\(m\)}
        }
      }
      (90:1.68) node {
        \rotatebox{-20}{
          \textcolor{forestgreen!60!black}{\(m'\)}
        }
      }
      (89:2.5) node {
        \rotatebox{-20}{
          \textcolor{magenta!65!black}{\(m''\)}
        }
      };
    \draw
      (93:1.18) node[scale=0.8] {\rotatebox{-20}{\(\neq\)}}
      (92:2.0) node[scale=0.8] {\rotatebox{-20}{\(\neq\)}};
  \end{scope}
\end{tikzpicture}

==> figures/cartoons/subjet_ewoc.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20]
  % \node at (-1.5, 7.1) {\textbf{Subjet Mass EWOC} (\Sec{EWOCs:EWOCs})};
  \node[scale=0.85] at (-1.75, 7.8) {\textbf{Subjet EWOC} (\Sec{EWOCs:EWOCs})};
  \node[scale=0.85] at (-1.3, 6.5) {\(\le\langle \,
                              {\displaystyle\sum_{\substack{\text{subjets} \\ i,\,j}}}
                               x_i x_j \, \delta\le(m - m_{ij}\ri)
                          \ri\rangle\)};
  \draw[rotate=20] (-2.5, 5.4) rectangle (4.25, 8.5);

  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 70 110
  \begin{scope}
    \clip (-2.6,1.0) rectangle (1.8,4.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[ecal] (0,0) -- (68:3.2) arc(68:72:3.2) -- cycle;
    \draw[ecal] (68:2.0) -- (68:3.2) arc(68:72:3.2) -- (72:2.0) arc(72:68:2.0) -- cycle;
    % Second hard particle
    \draw[ecal] (0,0) -- (108:3.2) arc(108:112:3.2) -- cycle;
    \draw[ecal] (108:2.0) -- (108:3.2) arc(108:112:3.2) -- (112:2.0) arc(112:108:2.0) -- cycle;
    % - - - - - - - - - - - - - - - - -
    % Soft Particles
    % - - - - - - - - - - - - - - - - -
    % % Softest 2
    % \draw[calo] (0,0) -- (98:2.65) arc(98:102:2.65) -- cycle;
    % \draw[calo] (98:2.0) -- (98:2.65) arc(98:102:2.65) -- (102:2.0) arc(102:98:2.0) -- cycle;
    % \draw[calo] (0,0) -- (78:2.65) arc(78:82:2.65) -- cycle;
    % \draw[calo] (78:2.0) -- (78:2.65) arc(78:82:2.65) -- (82:2.0) arc(82:78:2.0) -- cycle;
    % % Second softest 2
    % \draw[calo] (0,0) -- (123:2.4) arc(123:127:2.4) -- cycle;
    % \draw[calo] (123:2.0) -- (123:2.4) arc(123:127:2.4) -- (127:2.0) arc(127:123:2.0) -- cycle;
    % \draw[calo] (0,0) -- (53:2.4) arc(53:57:2.4) -- cycle;
    % \draw[calo] (53:2.0) -- (53:2.4) arc(53:57:2.4) -- (57:2.0) arc(57:53:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-2.6,1.0) rectangle (1.8,2.1);
    \draw[ultra thick,fill=white] (0,0) circle(2.0); % fill to hide calo deposits inside
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % W
  \draw[wcolor,photon,very thick,fill=none]
    (0,0) -- (0,0.75);

  % Decay products
  % \draw[red!65!black,ultra thick,fill=none]
  \draw[very thick,fill=none]
    (0,0.75) to (70:2.0)
    (0,0.75) to (110:2.0);

  % Gluons
  % \draw[blue!60!green!90!black!70,thick,gluon,fill=none]
  \draw[semithick,gluon,fill=none]
    % Outer gluons
    (55:2.0) to (79:1.0)
    (100:1.0) to (125:1.9)
    % Inner gluons
    (80:2.0) to (79:1.35)
    (102:1.35) to (100:2.0);

  % JET VISUALIZATION
  % AK8 variables
  \def\x{1.4}
  \def\y{0.9}
  \def\R{\x+0.14}
  \def\yc{\y+0.27}
  \def\e{0.6}

  % AK8 cone
  \shade[right color=white,left color=violet,opacity=0.1]
    (-\x,\y) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\y) -- (0,0) -- cycle;
  \draw[fill=violet,opacity=0.08]
    (0,\yc) circle ({\R} and \e);
  \draw
    (-\x,\y) -- (0,0) -- (\x,\y);
  \draw
    (0,\yc) circle ({\R} and \e);

  % AK4 variables
  \def\x{0.8}
  \def\y{2.5}
  \def\R{\x+0.005}
  \def\yc{\y+0.04}
  \def\e{0.4}

  % AK4 cone 1
  \begin{scope}[rotate=20]
    \shade[right color=white,left color=red,opacity=0.3]
      (-\x,\yc) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\yc) -- (0,0) -- cycle;
    \draw[fill=red,opacity=0.2]
      (0,\yc) circle ({\R} and \e);
    \draw
      (-\x,\y) -- (0,0) -- (\x,\y);
    \draw
      (0,\yc) circle ({\R} and \e);
  \end{scope}

  % AK4 cone 2
  \begin{scope}[rotate=-20]
    \shade[right color=white,left color=red,opacity=0.3]
      (-\x,\yc) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\yc) -- (0,0) -- cycle;
    \draw[fill=red,opacity=0.2]
      (0,\yc) circle ({\R} and \e);
    \draw
      (-\x,\y) -- (0,0) -- (\x,\y);
    \draw
      (0,\yc) circle ({\R} and \e);
  \end{scope}


  % ---------------------------------
  % Text
  % ---------------------------------
  % Arc indicating angle between hard particles
  \draw[red!50!black,thick] (70:3.6) arc(70:110:3.6);
  % Text indicating angle between hard particles
  \node[rotate=-18] at (0,4.15) {\textcolor{red!50!black}{${m_{ij} \approx m_W}$}};
\end{tikzpicture}


==> figures/cartoons/template/jet_template.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20]
  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 70 110
  \begin{scope}
    \clip (-2.1,1.0) rectangle (2.1,5.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[ecal] (0,0) -- (68:3.2) arc(68:72:3.2) -- cycle;
    \draw[ecal] (68:2.0) -- (68:3.2) arc(68:72:3.2) -- (72:2.0) arc(72:68:2.0) -- cycle;
    % Second hard particle
    \draw[ecal] (0,0) -- (108:3.2) arc(108:112:3.2) -- cycle;
    \draw[ecal] (108:2.0) -- (108:3.2) arc(108:112:3.2) -- (112:2.0) arc(112:108:2.0) -- cycle;
    % - - - - - - - - - - - - - - - - -
    % Soft Particles
    % - - - - - - - - - - - - - - - - -
    % % Softest 2
    % \draw[calo] (0,0) -- (98:2.65) arc(98:102:2.65) -- cycle;
    % \draw[calo] (98:2.0) -- (98:2.65) arc(98:102:2.65) -- (102:2.0) arc(102:98:2.0) -- cycle;
    % \draw[calo] (0,0) -- (78:2.65) arc(78:82:2.65) -- cycle;
    % \draw[calo] (78:2.0) -- (78:2.65) arc(78:82:2.65) -- (82:2.0) arc(82:78:2.0) -- cycle;
    % % Second softest 2
    % \draw[calo] (0,0) -- (123:2.4) arc(123:127:2.4) -- cycle;
    % \draw[calo] (123:2.0) -- (123:2.4) arc(123:127:2.4) -- (127:2.0) arc(127:123:2.0) -- cycle;
    % \draw[calo] (0,0) -- (53:2.4) arc(53:57:2.4) -- cycle;
    % \draw[calo] (53:2.0) -- (53:2.4) arc(53:57:2.4) -- (57:2.0) arc(57:53:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-2.1,1.0) rectangle (2.1,2.1);
    \draw[ultra thick,fill=white] (0,0) circle(2.0); % fill to hide calo deposits inside
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % W
  % \begin{scope}
  %   \clip (-2.1,0.0) rectangle (2.1,2.1);
  %   \draw[blue!60!green!50!black,photon,very thick,fill=none]
  %   (0,-2.75) -- (0,0.75);
  % \end{scope}
  \draw[blue!70!green!70!black,photon,very thick,fill=none]
    (0,0) -- (0,0.75);

  % Decay products
  \draw[red!65!black,ultra thick,fill=none]
    (0,0.75) to (70:2.0)
    (0,0.75) to (110:2.0);

  % Gluons
  \draw[black,thick,gluon,fill=none]
    % Outer gluons
    (55:2.0) to (79:1.0)
    (100:1.0) to (125:1.9)
    % Inner gluons
    (80:2.0) to (79:1.35)
    (102:1.35) to (100:2.0);

  % JET VISUALIZATION
  % AK8 variables
  \def\x{1.4}
  \def\y{0.9}
  \def\R{\x+0.14}
  \def\yc{\y+0.27}
  \def\e{0.6}

  % AK8 cone
  \shade[right color=white,left color=blue,opacity=0.1]
    (-\x,\y) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\y) -- (0,0) -- cycle;
  %\shade[right color=white,left color=blue,opacity=0.2]
    %(0,\yc) circle ({\R} and \e);
    %(-\x,\yc) -- ( \x,\yc) arc ( -2:182:{\R} and \e) -- (\x,\yc) -- (0,0) -- cycle;
  \draw[fill=blue!75!green!90!black,opacity=0.1]
    (0,\yc) circle ({\R} and \e);
  \draw
    (-\x,\y) -- (0,0) -- (\x,\y);
  \draw
    (0,\yc) circle ({\R} and \e);

  % AK4 variables
  \def\x{0.8}
  \def\y{2.5}
  \def\R{\x+0.005}
  \def\yc{\y+0.04}
  \def\e{0.4}

  % AK4 cone 1
  \begin{scope}[rotate=20]
    \shade[right color=white,left color=red,opacity=0.3]
      (-\x,\yc) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\yc) -- (0,0) -- cycle;
    \draw[fill=red,opacity=0.2]
      (0,\yc) circle ({\R} and \e);
    \draw
      (-\x,\y) -- (0,0) -- (\x,\y);
    \draw
      (0,\yc) circle ({\R} and \e);
  \end{scope}

  % AK4 cone 2
  \begin{scope}[rotate=-20]
    \shade[right color=white,left color=red,opacity=0.3]
      (-\x,\yc) -- (-\x,\yc) arc (180:360:{\R} and \e) -- (\x,\yc) -- (0,0) -- cycle;
    \draw[fill=red,opacity=0.2]
      (0,\yc) circle ({\R} and \e);
    \draw
      (-\x,\y) -- (0,0) -- (\x,\y);
    \draw
      (0,\yc) circle ({\R} and \e);
  \end{scope}
\end{tikzpicture}


==> figures/cartoons/template/splitting_template.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-90]
  % ---------------------------------
  % HCAL DEPOSIT
  % ---------------------------------
  \begin{scope}
    \clip (-0.5,1.05) rectangle (0.5,4.7);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    \draw[split_cal] (0,0) -- (86.5:4.5) arc(86.5:93.5:4.5) -- cycle;
    \draw[split_cal] (86.5:2.0) -- (86.5:4.5) arc(86.5:93.5:4.5) -- (93.5:2.0) arc(93.5:86.5:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-0.5,1.0) rectangle (0.5,3.0);
    \draw[ultra thick,fill=white] (0,0) circle(2.8);
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  \draw[russett,ultra thick,fill=none]
    (90:0.9) to (90:1.2);
    % (90:0.25) to (90:1.2);

  % Draw a curve to link the hard particle to the collinear splitting?
  \draw [russett,semithick,line cap=round]
    plot [smooth]
        coordinates {(93:1.4) (90:1.15) (84.4:1.4)}
    plot [smooth]
        coordinates {(93:1.4) (90:1.20) (85.7:1.4)};

  % Collinear splitting
  \draw[magenta,semithick,gluon,fill=none]
    (93:1.4) to (92:2.7);

  \draw[forestgreen,very thick,fill=none]
    (85:1.4) to (87:2.7);

  % ---------------------------------
  % TEXT
  % ---------------------------------
  \begin{scope}
    \draw
      (0.75,1.40) node[scale=0.5] {
        \textcolor{magenta!80!black}{\(z_1^n\)}
      }
      (0.75,1.80) node[scale=0.5] {
          \(+\)
      }
      (0.75,2.20) node[scale=0.5] {
        \textcolor{forestgreen!70!black}{\(z_2^n\)}
      }
      (0.75,2.80) node[scale=0.5] {
        \(\neq\)
      }
      (0.75,3.80) node[scale=0.5] {
        \textcolor{russett!85!black}{\(\le(z_1 + z_2\ri)^n\)}
      };
  \end{scope}
\end{tikzpicture}


==> figures/cartoons/template/template.tikz <==
f% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20]
  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 70 110
  \begin{scope}
    \clip (-2.1,1.0) rectangle (2.1,5.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[ecal] (0,0) -- (68:3.2) arc(68:72:3.2) -- cycle;
    \draw[ecal] (68:2.0) -- (68:3.2) arc(68:72:3.2) -- (72:2.0) arc(72:68:2.0) -- cycle;
    % Second hard particle
    \draw[ecal] (0,0) -- (108:3.2) arc(108:112:3.2) -- cycle;
    \draw[ecal] (108:2.0) -- (108:3.2) arc(108:112:3.2) -- (112:2.0) arc(112:108:2.0) -- cycle;
    % - - - - - - - - - - - - - - - - -
    % Soft Particles
    % - - - - - - - - - - - - - - - - -
    % Softest 2
    \draw[calo] (0,0) -- (98:2.65) arc(98:102:2.65) -- cycle;
    \draw[calo] (98:2.0) -- (98:2.65) arc(98:102:2.65) -- (102:2.0) arc(102:98:2.0) -- cycle;
    \draw[calo] (0,0) -- (78:2.65) arc(78:82:2.65) -- cycle;
    \draw[calo] (78:2.0) -- (78:2.65) arc(78:82:2.65) -- (82:2.0) arc(82:78:2.0) -- cycle;
    % Second softest 2
    \draw[calo] (0,0) -- (123:2.4) arc(123:127:2.4) -- cycle;
    \draw[calo] (123:2.0) -- (123:2.4) arc(123:127:2.4) -- (127:2.0) arc(127:123:2.0) -- cycle;
    \draw[calo] (0,0) -- (53:2.4) arc(53:57:2.4) -- cycle;
    \draw[calo] (53:2.0) -- (53:2.4) arc(53:57:2.4) -- (57:2.0) arc(57:53:2.0) -- cycle;
  \end{scope}

  % ---------------------------------
  % INNER DETECTOR
  % ---------------------------------
  \begin{scope}
    \clip (-2.1,1.0) rectangle (2.1,2.1);
    \draw[ultra thick,fill=white] (0,0) circle(2.0); % fill to hide calo deposits inside
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % W
  % \begin{scope}
  %   \clip (-2.1,0.0) rectangle (2.1,2.1);
  %   \draw[blue!60!green!50!black,photon,very thick,fill=none]
  %   (0,-2.75) -- (0,0.75);
  % \end{scope}
  \draw[blue!70!green!70!black,photon,very thick,fill=none]
    (0,0) -- (0,0.75);

  % Decay products
  \draw[red!65!black,ultra thick,fill=none]
    (0,0.75) to (70:2.0)
    (0,0.75) to (110:2.0);

  % Gluons
  \draw[black,thick,gluon,fill=none]
    % Outer gluons
    (55:2.0) to (79:1.0)
    (100:1.0) to (125:1.9)
    % Inner gluons
    (80:2.0) to (79:1.35)
    (102:1.35) to (100:2.0);
\end{tikzpicture}


==> figures/cartoons/template/template_irc.tikz <==
% EVENT DISPLAY with CALO DEPOSITS
\begin{tikzpicture}[scale=0.7,rotate=-20]
  % ---------------------------------
  % HCAL DEPOSITS
  % ---------------------------------
  % 100, 80, 125, 55
  % 70 110
  \begin{scope}
    \clip (-2.6,1.0) rectangle (1.8,4.0);
    % - - - - - - - - - - - - - - - - -
    % Hard Particles
    % - - - - - - - - - - - - - - - - -
    % First hard particle
    \draw[ecal] (0,0) -- (68:3.2) arc(68:72:3.2) -- cycle;
    \draw[ecal] (68:2.0) -- (68:3.2) arc(68:72:3.2) -- (72:2.0) arc(72:68:2.0) -- cycle;
    % Second hard particle
    \draw[ecal] (0,0) -- (108:3.2) arc(108:112:3.2) -- cycle;
    \draw[ecal] (108:2.0) -- (108:3.2) arc(108:112:3.2) -- (112:2.0) arc(112:108:2.0) -- cycle;
  \end{scope}

  % % ---------------------------------
  % % INNER DETECTOR
  % % ---------------------------------
  \begin{scope}
    \clip (-2.1,1.0) rectangle (2.1,2.1);
    \draw[ultra thick,fill=white] (0,0) circle(2.0);
  \end{scope}

  % ---------------------------------
  % PARTICLES
  % ---------------------------------
  % 2 particles
  \draw[black,ultra thick,fill=none]
    (70:0.25) to (70:1.9)
    % (110:0.25) to (110:1.9);
    (110:0.25) to (109:0.8);

  % Draw a curve to link the hard particle to the collinear splitting?
  \draw [black,semithick,line cap=round]
    plot [smooth] coordinates {(113:1.0) (109:0.7) (105:1.0)};
  \draw [black,semithick,line cap=round]
    plot [smooth] coordinates {(113:1.0) (109:0.8) (105:1.0)};

  % Collinear splitting
  \draw[black,semithick,fill=none]
    (113:1.0) to (112:1.92);

  \draw[black,semithick,gluon,fill=none]
    (107:1.92) to (105:1.0);
\end{tikzpicture}

